Ground state of doped cuprates from first principles quantum Monte Carlo calculations

The author reports on new high-fidelity simulations of charge carriers in the high-T$_c$ cuprate materials using quantum Monte Carlo techniques applied to the first principles Hamiltonian. With this high accuracy technique, the doped ground state is found to be a spin polaron, in which charge is localized through a strong interaction with the spin. This spin polaron has calculated properties largely similar to the phenomenology of the cuprates, and may be the object which forms the Fermi surface and charge inhomogeneity in these materials. The spin polaron has some unique features that should be visible in X-ray, EELS, and neutron experiments. The results contained in this paper comprise an accurate first principles derived paradigm from which to study superconductivity in the cuprates.

==> allcuprate.csv <==
system,nfu,method,mixing,timestep,ordering,doping,kweight,kx,ky,kz,en_gs,en_gs_err,en_exup,en_exup_err,en_exdn,en_exdn_err
cnoc,4,DMC,0,0.02,afm,0.25,1.0,0.0,0.0,0.0,-937.3240681,0.003555359118,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,0.0,0.0,1.0,-937.328741,0.003225857977,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,1.0,0.0,1.0,-937.3300726,0.002749761177,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,1.0,0.0,0.0,-937.3312939,0.002598763437,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,0.0,1.0,1.0,-937.3347011,0.003034088787,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,1.0,1.0,1.0,-937.3688794,0.002696336022,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,0.0,1.0,0.0,-937.3393802,0.003735944253,,,,
cnoc,4,DMC,0,0.02,afm,0.25,1.0,1.0,1.0,0.0,-937.3793136,0.002832524091,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,0.0,0.0,0.0,-937.361249,0.001887246363,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,0.0,0.0,1.0,-937.3722132,0.003260729965,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,1.0,0.0,1.0,-937.3698311,0.003043028204,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,1.0,0.0,0.0,-937.3746121,0.002899953305,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,0.0,1.0,1.0,-937.3737597,0.00281844149,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,1.0,1.0,1.0,-937.1987972,0.003908718616,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,0.0,1.0,0.0,-937.3677747,0.002764009081,,,,
cnoc,4,DMC,0,0.02,flip,0.25,1.0,1.0,1.0,0.0,-937.1966697,0.003531675752,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,0.0,0.0,0.0,-937.4057359,0.003271152487,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,0.0,0.0,1.0,-937.4237025,0.003374262763,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,1.0,0.0,1.0,-937.4245689,0.003222973513,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,1.0,0.0,0.0,-937.4140665,0.003156024516,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,0.0,1.0,1.0,-937.4215877,0.003202814233,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,1.0,1.0,1.0,-937.412095,0.003318427934,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,0.0,1.0,0.0,-937.4113088,0.003519267773,,,,
cnoc,4,DMC,35,0.02,afm,0.25,1.0,1.0,1.0,0.0,-937.4152969,0.002179750666,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,0.0,0.0,0.0,-937.3594473,0.003733810065,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,0.0,0.0,1.0,-937.3619536,0.003695520158,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,1.0,0.0,1.0,-937.3811065,0.002797827025,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,1.0,0.0,0.0,-937.3852339,0.002911139496,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,0.0,1.0,1.0,-937.3771677,0.003242166774,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,1.0,1.0,1.0,-937.3826599,0.003001054019,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,0.0,1.0,0.0,-937.3664308,0.003006750532,,,,
cnoc,4,DMC,35,0.02,flip,0.25,1.0,1.0,1.0,0.0,-937.3985123,0.002603997756,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,0.0,-937.4022498,0.002710824311,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,1.0,-937.4214027,0.003253559973,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,0.0,1.0,-937.4104027,0.002323065842,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,0.0,0.0,-937.4197166,0.003297741637,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,1.0,1.0,-937.4206715,0.003013248117,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,1.0,-937.4056049,0.002858985884,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,1.0,0.0,-937.4161006,0.003399607868,,,,
cnoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,0.0,-937.4005737,0.004259918304,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,0.0,-937.1950204,0.002444926514,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,1.0,-937.207719,0.002548779422,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,1.0,-937.2226653,0.00253730777,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,0.0,-937.2132468,0.00324380216,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,1.0,-937.2165009,0.002923661063,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,1.0,-937.2218005,0.002917108892,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,0.0,-937.2222598,0.002807778355,,,,
cnoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,0.0,-937.227421,0.003029292124,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,0.0,-937.1741612,0.002890398645,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,1.0,-937.1854199,0.003846075706,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,1.0,-937.2097084,0.002560792638,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,0.0,-937.2069485,0.00254550908,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,1.0,-937.2065941,0.003278890235,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,1.0,-937.2245168,0.002458222684,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,0.0,-937.2094375,0.00282373539,,,,
cnoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,0.0,-937.2302937,0.003884551438,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,0.0,-937.3571621,0.00247348147,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,1.0,-937.364619,0.003025495613,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,1.0,-937.3874232,0.00284847645,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,0.0,-937.3768855,0.002419291675,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,1.0,-937.3706964,0.002922809212,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,1.0,-937.3880794,0.002937268309,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,0.0,-937.3673994,0.003857837553,,,,
cnoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,0.0,-937.3932455,0.00345814618,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,0.0,0.0,0.0,-1842.255379,0.009609301925,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,0.0,0.0,1.0,-1843.139296,0.01505096649,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,1.0,0.0,1.0,-1843.140687,0.01344471825,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,1.0,0.0,0.0,-1842.266642,0.01008612093,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,0.0,1.0,1.0,-1843.182428,0.0144260257,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,1.0,1.0,1.0,-1843.167548,0.01415268493,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,0.0,1.0,0.0,-1842.263815,0.01297814168,,,,
cco,8,DMC,10,0.02,flip,0.125,1.0,1.0,1.0,0.0,-1842.299618,0.01061115411,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,0.0,0.0,0.0,-1842.275768,0.009360286559,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,0.0,0.0,1.0,-1843.31169,0.01900277638,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,1.0,0.0,1.0,-1843.276547,0.01198485501,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,1.0,0.0,0.0,-1842.300406,0.008073277727,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,0.0,1.0,1.0,-1843.228035,0.01075322801,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,1.0,1.0,1.0,-1843.272588,0.01326400403,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,0.0,1.0,0.0,-1842.292899,0.00851729441,,,,
cco,8,DMC,35,0.02,flip,0.125,1.0,1.0,1.0,0.0,-1842.308788,0.008316070506,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,0.0,-1842.082084,0.007780744579,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,1.0,-1843.059015,0.009454733983,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,1.0,-1843.069267,0.008666883005,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,0.0,-1842.092819,0.007301384165,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,1.0,-1843.049586,0.009479397939,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,1.0,-1843.066722,0.008764071783,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,0.0,-1842.075888,0.006321770879,,,,
cco,8,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,0.0,-1842.103642,0.007402867944,,,,
cco,8,DMC,25,0.02,afm,0.125,1.0,0.0,0.0,0.0,-1842.299826,0.003448203922,-1842.209669,0.00519546166,-1842.303801,0.00492356779
cco,8,DMC,25,0.02,afm,0.125,1.0,0.0,0.0,1.0,-1843.248485,0.004203082573,-1843.108544,0.01437223242,-1843.235708,0.01742583183
cco,8,DMC,25,0.02,afm,0.125,1.0,1.0,0.0,1.0,-1843.232007,0.004309611692,-1842.977422,0.01242031242,-1843.224513,0.01167681258
cco,8,DMC,25,0.02,afm,0.125,1.0,1.0,0.0,0.0,-1842.288702,0.003622758363,-1842.198629,0.00704890291,-1842.286092,0.005097339587
cco,8,DMC,25,0.02,afm,0.125,1.0,0.0,1.0,1.0,-1843.237713,0.004947948975,-1843.010194,0.02023377246,-1843.255109,0.01308287303
cco,8,DMC,25,0.02,afm,0.125,1.0,1.0,1.0,1.0,-1843.232742,0.00414887836,-1842.989898,0.0149538624,-1843.187039,0.009514572832
cco,8,DMC,25,0.02,afm,0.125,1.0,0.0,1.0,0.0,-1842.298634,0.003533713172,-1842.192771,0.006455471993,-1842.284024,0.005665092829
cco,8,DMC,25,0.02,afm,0.125,1.0,1.0,1.0,0.0,-1842.301119,0.003354853503,-1842.20676,0.007321704129,-1842.284812,0.005418028462
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,0.0,-1842.540675,0.003865423564,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,1.0,-1843.484624,0.004630305442,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,1.0,-1843.497452,0.004989920678,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,0.0,-1842.568558,0.004215870417,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,1.0,-1843.550115,0.007350037099,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,1.0,-1843.472718,0.006070600327,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,0.0,-1842.567425,0.003526880679,,,,
cco,8,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,0.0,-1842.505554,0.004482204301,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,0.0,0.0,-1842.300716,0.003777845504,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,0.0,1.0,-1843.266912,0.004187902074,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,0.0,1.0,-1843.247885,0.004781197691,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,0.0,0.0,-1842.287289,0.003697482507,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,1.0,1.0,-1843.23496,0.004384084453,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,1.0,1.0,-1843.242094,0.004909567487,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,1.0,0.0,-1842.285765,0.003676706142,,,,
cco,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,1.0,0.0,-1842.258437,0.003579589626,,,,
cco,8,DMC,25,0.02,flip,0.125,1.0,0.0,0.0,0.0,-1842.294305,0.003401755355,-1842.280509,0.003131184012,-1842.231619,0.003890411894
cco,8,DMC,25,0.02,flip,0.125,1.0,0.0,0.0,1.0,-1843.244245,0.004632942522,,,,
cco,8,DMC,25,0.02,flip,0.125,1.0,1.0,0.0,1.0,-1843.252462,0.004233709907,,,,
cco,8,DMC,25,0.02,flip,0.125,1.0,1.0,0.0,0.0,-1842.309715,0.003065671746,-1842.271104,0.003612808439,-1842.230055,0.003819081929
cco,8,DMC,25,0.02,flip,0.125,1.0,0.0,1.0,1.0,-1843.252871,0.003940248099,,,,
cco,8,DMC,25,0.02,flip,0.125,1.0,1.0,1.0,1.0,-1843.261149,0.003969422276,,,,
cco,8,DMC,25,0.02,flip,0.125,1.0,0.0,1.0,0.0,-1842.311317,0.003360832574,-1842.27786,0.003276016476,-1842.227218,0.003278802028
cco,8,DMC,25,0.02,flip,0.125,1.0,1.0,1.0,0.0,-1842.317537,0.003277020934,-1842.240938,0.003203179165,-1842.214421,0.003718316099
cco,8,DMC,25,0.02,stripe,0.125,1.0,0.0,0.0,0.0,-1842.281124,0.003265720333,,,-1842.266321,0.009718113578
cco,8,DMC,25,0.02,stripe,0.125,1.0,0.0,0.0,1.0,-1843.242262,0.004092525354,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,1.0,0.0,1.0,-1843.245991,0.004095053715,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,1.0,0.0,0.0,-1842.284605,0.003324764434,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,0.0,1.0,1.0,-1843.249895,0.0042619667,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,1.0,1.0,1.0,-1843.258106,0.004159424365,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,0.0,1.0,0.0,-1842.291834,0.003164201309,,,,
cco,8,DMC,25,0.02,stripe,0.125,1.0,1.0,1.0,0.0,-1842.307031,0.003419146016,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,0.0,0.0,0.0,-1842.307003,0.003125653268,,,-1842.225392,0.01125873556
cco,8,DMC,25,0.02,block,0.125,1.0,0.0,0.0,1.0,-1843.250518,0.004527403765,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,1.0,0.0,1.0,-1843.251276,0.004603168153,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,1.0,0.0,0.0,-1842.303865,0.003495112732,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,0.0,1.0,1.0,-1843.231979,0.00377035582,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,1.0,1.0,1.0,-1843.250051,0.004274750117,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,0.0,1.0,0.0,-1842.296397,0.003362279568,,,,
cco,8,DMC,25,0.02,block,0.125,1.0,1.0,1.0,0.0,-1842.309834,0.003374214294,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,0.0,0.0,0.0,-1842.536363,0.004225001777,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,0.0,0.0,1.0,-1843.511799,0.008468257178,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,1.0,0.0,1.0,-1843.49344,0.006737215849,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,1.0,0.0,0.0,-1842.546758,0.004471022449,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,0.0,1.0,1.0,-1843.498692,0.008054174532,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,1.0,1.0,1.0,-1843.494634,0.006049654623,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,0.0,1.0,0.0,-1842.546101,0.004887352541,,,,
cco,8,DMC,25,0.02,flip2,0.25,1.0,1.0,1.0,0.0,-1842.556447,0.004472289805,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,0.0,0.0,0.0,-921.3446979,0.004417642386,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,0.0,0.0,1.0,-921.8105392,0.004402413178,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,1.0,0.0,1.0,-921.8197063,0.00498316179,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,0.0,1.0,1.0,-921.8401484,0.003506906943,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,1.0,1.0,1.0,-921.812794,0.004887504261,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,1.0,0.0,0.0,-921.3798228,0.003356707304,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,0.0,1.0,0.0,-921.3894961,0.003887311419,,,,
cco,4,DMC,10,0.02,afm,0.25,1.0,1.0,1.0,0.0,-921.3831431,0.003192981765,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,0.0,0.0,0.0,-921.1369723,0.004603385654,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,0.0,0.0,1.0,-921.59657,0.004547842021,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,1.0,0.0,1.0,-921.5992847,0.00416987709,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,0.0,1.0,1.0,-921.6001562,0.004235713433,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,1.0,1.0,1.0,-921.598554,0.003850141301,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,1.0,0.0,0.0,-921.1527099,0.004147365967,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,0.0,1.0,0.0,-921.1545032,0.004319357851,,,,
cco,4,DMC,10,0.02,afm,0.0,1.0,1.0,1.0,0.0,-921.1351034,0.004148914324,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,0.0,0.0,0.0,-921.2980536,0.003734253287,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,0.0,0.0,1.0,-921.7412285,0.004562814514,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,1.0,0.0,1.0,-921.8150679,0.004416654573,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,0.0,1.0,1.0,-921.8163835,0.003983167955,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,1.0,1.0,1.0,-921.8119302,0.004742949973,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,1.0,0.0,0.0,-921.3620875,0.003869714996,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,0.0,1.0,0.0,-921.3569856,0.004473124548,,,,
cco,4,DMC,10,0.02,fm_lock,0.25,1.0,1.0,1.0,0.0,-921.3768999,0.002944052198,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,0.0,0.0,0.0,-921.0739002,0.003597376272,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,0.0,0.0,1.0,-921.5666198,0.004592772792,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,1.0,0.0,1.0,-921.5969103,0.004820736792,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,0.0,1.0,1.0,-921.5909134,0.003762891748,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,1.0,1.0,1.0,-921.6057855,0.005157133937,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,1.0,0.0,0.0,-921.1183695,0.003761552669,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,0.0,1.0,0.0,-921.1181824,0.003743966109,,,,
cco,4,DMC,10,0.02,fm_lock,0.0,1.0,1.0,1.0,0.0,-921.1588394,0.003592155789,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,0.0,0.0,0.0,-921.3416536,0.003953276502,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,0.0,0.0,1.0,-921.8097003,0.003762043457,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,1.0,0.0,1.0,-921.8276065,0.004388264553,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,0.0,1.0,1.0,-921.8246436,0.004718119005,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,1.0,1.0,1.0,-921.8135003,0.004032332676,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,1.0,0.0,0.0,-921.37884,0.003751408082,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,0.0,1.0,0.0,-921.3836246,0.003458236236,,,,
cco,4,DMC,10,0.02,flip,0.25,1.0,1.0,1.0,0.0,-921.3764829,0.003670825903,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,0.0,0.0,0.0,-921.1193395,0.00414186148,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,0.0,0.0,1.0,-921.5740038,0.004137331768,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,1.0,0.0,1.0,-921.5932489,0.004872451314,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,0.0,1.0,1.0,-921.5876471,0.004801657706,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,1.0,1.0,1.0,-921.5987996,0.004115139745,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,1.0,0.0,0.0,-921.1379594,0.00466618644,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,0.0,1.0,0.0,-921.1301567,0.00375006407,,,,
cco,4,DMC,10,0.02,flip,0.0,1.0,1.0,1.0,0.0,-921.144704,0.004026520409,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,0.0,0.0,0.0,-921.3427522,0.003776388993,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,0.0,0.0,1.0,-921.8113169,0.004020469073,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,1.0,0.0,1.0,-921.8203339,0.003613991759,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,0.0,1.0,1.0,-921.8275969,0.003877344009,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,1.0,1.0,1.0,-921.8095408,0.005002589754,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,1.0,0.0,0.0,-921.3719147,0.004287659672,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,0.0,1.0,0.0,-921.3778957,0.004136396198,,,,
cco,4,DMC,10,0.02,stripe,0.25,1.0,1.0,1.0,0.0,-921.3768186,0.005428652399,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,0.0,0.0,0.0,-921.1205338,0.004255932441,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,0.0,0.0,1.0,-921.5941558,0.004358976887,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,1.0,0.0,1.0,-921.5804344,0.003625489868,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,0.0,1.0,1.0,-921.6083856,0.004014212967,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,1.0,1.0,1.0,-921.6016208,0.002642783185,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,1.0,0.0,0.0,-921.1130273,0.003144503076,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,0.0,1.0,0.0,-921.1577929,0.003901028416,,,,
cco,4,DMC,10,0.02,stripe,0.0,1.0,1.0,1.0,0.0,-921.145059,0.00332572698,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,0.0,0.0,0.0,-921.3597413,0.004381757374,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,0.0,0.0,1.0,-921.8102716,0.00437682209,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,1.0,0.0,1.0,-921.8169042,0.004066469827,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,0.0,1.0,1.0,-921.8220611,0.004552946378,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,1.0,1.0,1.0,-921.835427,0.004393736539,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,1.0,0.0,0.0,-921.3632074,0.003254745954,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,0.0,1.0,0.0,-921.3581336,0.004443456931,,,,
cco,4,DMC,35,0.02,afm,0.25,1.0,1.0,1.0,0.0,-921.3820073,0.003221851127,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,0.0,0.0,0.0,-921.1383909,0.004298734933,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,0.0,0.0,1.0,-921.6200321,0.004348213658,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,1.0,0.0,1.0,-921.6199951,0.004127965635,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,0.0,1.0,1.0,-921.6207621,0.003686554392,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,1.0,1.0,1.0,-921.6269786,0.004607599234,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,1.0,0.0,0.0,-921.1570619,0.004212358991,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,0.0,1.0,0.0,-921.1590366,0.004010186012,,,,
cco,4,DMC,35,0.02,afm,0.0,1.0,1.0,1.0,0.0,-921.140139,0.004459387322,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,0.0,0.0,0.0,-921.3740239,0.003013753497,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,0.0,0.0,1.0,-921.843431,0.003669442395,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,1.0,0.0,1.0,-921.8361645,0.004641058794,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,0.0,1.0,1.0,-921.8248358,0.004218261866,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,1.0,1.0,1.0,-921.8309479,0.004555798181,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,1.0,0.0,0.0,-921.3570232,0.003651141182,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,0.0,1.0,0.0,-921.3601001,0.004820735359,,,,
cco,4,DMC,35,0.02,fm_lock,0.25,1.0,1.0,1.0,0.0,-921.3850208,0.003813016022,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,0.0,0.0,0.0,-921.081664,0.002723506293,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,0.0,0.0,1.0,-921.58709,0.004086105509,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,1.0,0.0,1.0,-921.6144815,0.005314622895,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,0.0,1.0,1.0,-921.6184262,0.004152717885,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,1.0,1.0,1.0,-921.6380829,0.003858358119,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,1.0,0.0,0.0,-921.1210483,0.003195033753,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,0.0,1.0,0.0,-921.1239354,0.004689409806,,,,
cco,4,DMC,35,0.02,fm_lock,0.0,1.0,1.0,1.0,0.0,-921.1473554,0.004562059412,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,0.0,0.0,0.0,-921.3620157,0.003910833601,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,0.0,0.0,1.0,-921.8387497,0.004696121172,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,1.0,0.0,1.0,-921.8466355,0.003823036988,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,0.0,1.0,1.0,-921.83342,0.003469643166,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,1.0,1.0,1.0,-921.8423701,0.004000219357,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,1.0,0.0,0.0,-921.3896773,0.003874210939,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,0.0,1.0,0.0,-921.3735504,0.003327363644,,,,
cco,4,DMC,35,0.02,flip,0.25,1.0,1.0,1.0,0.0,-921.3809915,0.003082695609,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,0.0,0.0,0.0,-921.1176416,0.004020233072,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,0.0,0.0,1.0,-921.6211102,0.00482316323,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,1.0,0.0,1.0,-921.6150478,0.003907711686,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,0.0,1.0,1.0,-921.6104734,0.003096361822,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,1.0,1.0,1.0,-921.6278791,0.005244513632,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,1.0,0.0,0.0,-921.1479275,0.004069141912,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,0.0,1.0,0.0,-921.132111,0.003533792668,,,,
cco,4,DMC,35,0.02,flip,0.0,1.0,1.0,1.0,0.0,-921.1471182,0.003864210611,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,0.0,0.0,0.0,-921.3473205,0.003747167057,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,0.0,0.0,1.0,-921.8277627,0.005186102366,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,1.0,0.0,1.0,-921.8361084,0.003577567656,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,0.0,1.0,1.0,-921.837182,0.005556831199,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,1.0,1.0,1.0,-921.8430727,0.004814239949,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,1.0,0.0,0.0,-921.3570856,0.003824622928,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,0.0,1.0,0.0,-921.358678,0.003759875758,,,,
cco,4,DMC,35,0.02,stripe,0.25,1.0,1.0,1.0,0.0,-921.3951578,0.004057964764,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,0.0,0.0,0.0,-921.1183755,0.004065510592,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,0.0,0.0,1.0,-921.5990761,0.00391555257,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,1.0,0.0,1.0,-921.6063135,0.003960782682,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,0.0,1.0,1.0,-921.6256167,0.005077434499,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,1.0,1.0,1.0,-921.6216661,0.004155320969,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,1.0,0.0,0.0,-921.1244671,0.003821539087,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,0.0,1.0,0.0,-921.1534428,0.003207727328,,,,
cco,4,DMC,35,0.02,stripe,0.0,1.0,1.0,1.0,0.0,-921.1414877,0.004247276952,,,,
cco,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,0.0,-921.3698949,0.002276705525,,,,
cco,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,1.0,-921.8162953,0.002876872015,,,,
cco,4,DMC,25,0.02,afm,0.25,2.0,1.0,0.0,1.0,-921.8020072,0.00337720508,,,,
cco,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,1.0,-921.8425216,0.002365237735,,,,
cco,4,DMC,25,0.02,afm,0.25,2.0,1.0,0.0,0.0,-921.3669595,0.002952772573,,,,
cco,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,0.0,-921.3916183,0.002483952365,,,,
cco,4,DMC,25,0.01,afm,0.25,1.0,0.0,0.0,0.0,-921.3521604,0.003856003102,,,,
cco,4,DMC,25,0.01,afm,0.25,1.0,0.0,0.0,1.0,-921.8038753,0.004744771936,,,,
cco,4,DMC,25,0.01,afm,0.25,2.0,1.0,0.0,1.0,-921.7738768,0.002573852779,,,,
cco,4,DMC,25,0.01,afm,0.25,1.0,1.0,1.0,1.0,-921.8142885,0.003029417435,,,,
cco,4,DMC,25,0.01,afm,0.25,2.0,1.0,0.0,0.0,-921.3449113,0.002630242684,,,,
cco,4,DMC,25,0.01,afm,0.25,1.0,1.0,1.0,0.0,-921.3700224,0.002827596459,,,,
cco,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,0.0,-921.1458217,0.002613864511,-921.0497452,0.003493945696,,
cco,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,1.0,-921.6258038,0.003435553991,-921.4573668,0.003798106669,,
cco,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,1.0,-921.6262316,0.003005702246,-921.4404229,0.003834837491,,
cco,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,1.0,-921.6200402,0.003044342896,-921.4426192,0.00377421262,,
cco,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,1.0,-921.6215091,0.002388941049,-921.4545076,0.003554087127,,
cco,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,0.0,-921.163298,0.002630132744,-920.9742346,0.003611519701,,
cco,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,0.0,-921.1617162,0.002776737936,-921.0386344,0.003537949472,,
cco,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,0.0,-921.144792,0.002345932278,-921.0135133,0.002985016268,,
cco,4,DMC,25,0.01,afm,0.0,1.0,0.0,0.0,0.0,-921.1239573,0.003130507444,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,0.0,0.0,1.0,-921.6030242,0.002742405133,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,1.0,0.0,1.0,-921.5984789,0.003909390686,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,0.0,1.0,1.0,-921.6017017,0.003574618198,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,1.0,1.0,1.0,-921.6024703,0.003756950488,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,1.0,0.0,0.0,-921.1425062,0.002651151686,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,0.0,1.0,0.0,-921.1388548,0.002851593512,,,,
cco,4,DMC,25,0.01,afm,0.0,1.0,1.0,1.0,0.0,-921.1228481,0.003058205809,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,0.0,-921.3780947,0.002643711144,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,1.0,-921.85151,0.002923668855,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,1.0,-921.8348003,0.00321434324,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,1.0,-921.8364177,0.003543323193,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,1.0,-921.8307615,0.002741967834,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,0.0,-921.3681669,0.002959882931,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,0.0,-921.3661575,0.002750840303,,,,
cco,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,0.0,-921.3856736,0.002974220777,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,0.0,0.0,0.0,-921.3647852,0.002830577289,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,0.0,0.0,1.0,-921.833775,0.003516743621,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,1.0,0.0,1.0,-921.8138128,0.003375005887,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,0.0,1.0,1.0,-921.816679,0.004336598958,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,1.0,1.0,1.0,-921.8164343,0.003296311728,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,1.0,0.0,0.0,-921.3507031,0.003186841551,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,0.0,1.0,0.0,-921.3548415,0.003343629206,,,,
cco,4,DMC,25,0.01,fm_lock,0.25,1.0,1.0,1.0,0.0,-921.3690479,0.003266873491,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,0.0,-921.0779404,0.002626392578,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,1.0,-921.579044,0.002916637406,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,1.0,-921.6054486,0.003329767447,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,1.0,-921.6098318,0.002909806673,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,1.0,-921.6208227,0.003227933465,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,0.0,-921.127833,0.002714726558,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,0.0,-921.1265093,0.002754510403,,,,
cco,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,0.0,-921.153097,0.002567934017,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,0.0,0.0,0.0,-921.064341,0.002849796605,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,0.0,0.0,1.0,-921.5533655,0.003218616121,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,1.0,0.0,1.0,-921.594666,0.004015541632,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,0.0,1.0,1.0,-921.5867117,0.00413067622,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,1.0,1.0,1.0,-921.5951367,0.003501524551,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,1.0,0.0,0.0,-921.0994968,0.003266150858,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,0.0,1.0,0.0,-921.1053998,0.00279839884,,,,
cco,4,DMC,25,0.01,fm_lock,0.0,1.0,1.0,1.0,0.0,-921.1356532,0.003387834111,,,,
cco,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,0.0,-921.3555009,0.002590233922,-921.3393367,0.002102079697,-921.3201278,0.004024171773
cco,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,1.0,-921.8406952,0.002592905548,,,-921.6122964,0.09688571437
cco,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,1.0,-921.8472332,0.0024874723,,,-921.6320158,0.09421467635
cco,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,1.0,-921.8455778,0.002335541905,,,-921.6087219,0.07437773813
cco,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,1.0,-921.8374624,0.002366685921,,,,
cco,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,0.0,-921.3899537,0.003257950804,-921.3407313,0.002444970751,-921.3402179,0.00768493057
cco,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,0.0,-921.3881016,0.00296381938,-921.3365142,0.002373905596,-921.3119863,0.005359751241
cco,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,0.0,-921.3862427,0.002820214367,-921.3848766,0.002321250084,-921.3272228,0.004172624367
cco,4,DMC,25,0.01,flip,0.25,1.0,0.0,0.0,0.0,-921.3395548,0.002889986085,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,0.0,0.0,1.0,-921.8226215,0.003355710644,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,1.0,0.0,1.0,-921.824116,0.002993728414,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,0.0,1.0,1.0,-921.8197182,0.003679520048,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,1.0,1.0,1.0,-921.8244659,0.003069930228,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,1.0,0.0,0.0,-921.3694435,0.002542771759,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,0.0,1.0,0.0,-921.3631522,0.00280787993,,,,
cco,4,DMC,25,0.01,flip,0.25,1.0,1.0,1.0,0.0,-921.3686263,0.002880327369,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,0.0,0.0,0.0,-921.1230287,0.002445396499,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,0.0,0.0,1.0,-921.5978923,0.002587759786,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,1.0,0.0,1.0,-921.6176118,0.00315613328,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,0.0,1.0,1.0,-921.6137095,0.003012408876,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,1.0,1.0,1.0,-921.6265193,0.00245225045,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,1.0,0.0,0.0,-921.1429939,0.002753247301,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,0.0,1.0,0.0,-921.1413361,0.002603883232,,,,
cco,4,DMC,25,0.02,flip,0.0,1.0,1.0,1.0,0.0,-921.1560028,0.00280443291,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,0.0,0.0,0.0,-921.1105957,0.003206155123,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,0.0,0.0,1.0,-921.5754635,0.003045473897,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,1.0,0.0,1.0,-921.5922247,0.003574898343,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,0.0,1.0,1.0,-921.5914093,0.002601776338,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,1.0,1.0,1.0,-921.6124056,0.003733803191,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,1.0,0.0,0.0,-921.129271,0.003553471234,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,0.0,1.0,0.0,-921.1223662,0.002751491895,,,,
cco,4,DMC,25,0.01,flip,0.0,1.0,1.0,1.0,0.0,-921.1334619,0.002884542456,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,0.0,0.0,0.0,-921.3641728,0.00250776435,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,0.0,0.0,1.0,-921.8420216,0.002840545903,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,1.0,0.0,1.0,-921.8451956,0.002809534911,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,0.0,1.0,1.0,-921.8496117,0.003252741963,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,1.0,1.0,1.0,-921.8332635,0.002833216957,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,1.0,0.0,0.0,-921.3904282,0.002659321216,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,0.0,1.0,0.0,-921.3835204,0.00269319261,,,,
cco,4,DMC,25,0.02,stripe,0.25,1.0,1.0,1.0,0.0,-921.3861555,0.002501255047,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,0.0,0.0,0.0,-921.3476586,0.002982266825,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,0.0,0.0,1.0,-921.8124036,0.004000589556,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,1.0,0.0,1.0,-921.831978,0.002901250715,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,0.0,1.0,1.0,-921.8165501,0.002602819574,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,1.0,1.0,1.0,-921.8154647,0.0034149396,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,1.0,0.0,0.0,-921.3707114,0.003172243039,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,0.0,1.0,0.0,-921.3662013,0.002974111366,,,,
cco,4,DMC,25,0.01,stripe,0.25,1.0,1.0,1.0,0.0,-921.3584588,0.002958663416,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,0.0,0.0,0.0,-921.1280196,0.002310336314,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,0.0,0.0,1.0,-921.5940293,0.002895766256,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,1.0,0.0,1.0,-921.6101296,0.003202363875,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,0.0,1.0,1.0,-921.6291601,0.003252982456,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,1.0,1.0,1.0,-921.6221192,0.002922077117,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,1.0,0.0,0.0,-921.1218367,0.003200047653,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,0.0,1.0,0.0,-921.1601097,0.002545813956,,,,
cco,4,DMC,25,0.02,stripe,0.0,1.0,1.0,1.0,0.0,-921.1466878,0.002487936143,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,0.0,0.0,0.0,-921.1075053,0.002762829292,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,0.0,0.0,1.0,-921.5945719,0.005501406565,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,1.0,0.0,1.0,-921.5872208,0.004506634988,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,0.0,1.0,1.0,-921.6000321,0.003471951781,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,1.0,1.0,1.0,-921.6013333,0.003051082088,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,1.0,0.0,0.0,-921.1037872,0.003212565485,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,0.0,1.0,0.0,-921.1447188,0.003260079504,,,,
cco,4,DMC,25,0.01,stripe,0.0,1.0,1.0,1.0,0.0,-921.1309366,0.002226010889,,,,
ccoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,0.0,-1045.603341,0.003350769637,,,,
ccoc,4,DMC,25,0.02,afm,0.25,1.0,0.0,0.0,1.0,-1045.614501,0.004073642951,,,,
ccoc,4,DMC,25,0.02,afm,0.25,2.0,1.0,0.0,1.0,-1045.647129,0.003585725751,,,,
ccoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,1.0,-1045.666842,0.002570555649,,,,
ccoc,4,DMC,25,0.02,afm,0.25,2.0,1.0,0.0,0.0,-1045.630238,0.00501477949,,,,
ccoc,4,DMC,25,0.02,afm,0.25,1.0,1.0,1.0,0.0,-1045.662696,0.002335177469,,,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,0.0,-1045.446377,0.002070769994,-1045.319208,0.002091828208,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,1.0,-1045.458201,0.002392568018,-1045.324829,0.003559490445,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,1.0,-1045.481593,0.002060697984,-1045.323495,0.002698823512,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,0.0,-1045.472827,0.00211701313,-1045.317844,0.003807343716,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,1.0,-1045.481192,0.002062852275,-1045.29299,0.004012365148,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,1.0,-1045.479928,0.002352001995,-1045.308423,0.004340610879,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,0.0,-1045.475729,0.00224151076,-1045.300285,0.003704638189,,
ccoc,4,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,0.0,-1045.484538,0.002190721205,-1045.31222,0.003013393858,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,0.0,-1045.642117,0.002604420573,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,0.0,1.0,-1045.652087,0.002433510943,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,1.0,-1045.647373,0.002880775696,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,0.0,0.0,-1045.648954,0.002231916444,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,1.0,-1045.653351,0.002522958643,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,1.0,-1045.654811,0.002949675975,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,0.0,1.0,0.0,-1045.652395,0.002968412076,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.25,1.0,1.0,1.0,0.0,-1045.662627,0.002390778217,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,0.0,-1045.407241,0.002769763014,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,0.0,1.0,-1045.412949,0.0026808932,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,1.0,-1045.451671,0.002901295951,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,0.0,0.0,-1045.449427,0.002529011386,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,1.0,-1045.450196,0.002210026401,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,1.0,-1045.485237,0.002400222625,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,0.0,1.0,0.0,-1045.454386,0.002482087438,,,,
ccoc,4,DMC,25,0.02,fm_lock,0.0,1.0,1.0,1.0,0.0,-1045.489137,0.002992864942,,,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,0.0,-1045.629792,0.002163058634,-1045.573605,0.003222993065,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,0.0,1.0,-1045.637789,0.002448825196,,,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,1.0,-1045.665286,0.002372552054,,,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,0.0,0.0,-1045.661946,0.002643835172,-1045.5825,0.003502606997,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,1.0,-1045.65762,0.002475325493,,,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,1.0,-1045.655951,0.002251428517,,,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,0.0,1.0,0.0,-1045.654653,0.002525344544,-1045.585675,0.00316976041,,
ccoc,4,DMC,25,0.02,flip,0.25,1.0,1.0,1.0,0.0,-1045.665696,0.002420737548,-1045.657862,0.002539579782,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,0.0,0.0,0.0,-1045.433694,0.002452247315,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,0.0,0.0,1.0,-1045.446534,0.002716362054,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,1.0,0.0,1.0,-1045.477527,0.002364778571,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,1.0,0.0,0.0,-1045.473852,0.002596598687,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,0.0,1.0,1.0,-1045.44811,0.002665314261,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,1.0,1.0,1.0,-1045.481254,0.002473807242,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,0.0,1.0,0.0,-1045.44727,0.002096537466,,,,
ccoc,4,DMC,25,0.02,stripe,0.0,1.0,1.0,1.0,0.0,-1045.48718,0.002481832237,,,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,0.0,-2090.772468,0.005526057062,-2090.389055,0.04507212183,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,0.0,0.0,1.0,-2090.756883,0.006342723228,-2090.380461,0.04731120603,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,1.0,-2090.783253,0.004261131041,-2090.356992,0.05279532509,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,1.0,-2090.775522,0.004886335214,-2090.370585,0.04501533369,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,1.0,-2090.775036,0.00491973723,-2090.338844,0.05398140015,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,1.0,0.0,0.0,-2090.773658,0.006715933704,-2090.313028,0.04636993385,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,0.0,1.0,0.0,-2090.780988,0.004908895103,-2090.348418,0.04538286093,,
ccoc,8,DMC,25,0.02,afm,0.0,1.0,1.0,1.0,0.0,-2090.785541,0.005264528661,-2090.316346,0.05356136655,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,0.0,0.0,0.0,-2090.911934,0.006116144448,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,0.0,0.0,1.0,-2090.92283,0.007471708111,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,1.0,0.0,1.0,-2090.893103,0.009240885031,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,0.0,1.0,1.0,-2090.919552,0.007029296682,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,1.0,1.0,1.0,-2090.927168,0.006414603605,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,1.0,0.0,0.0,-2090.917189,0.006430973376,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,0.0,1.0,0.0,-2090.947197,0.007236168353,,,,
ccoc,8,DMC,25,0.02,afm,0.125,1.0,1.0,1.0,0.0,-2090.90201,0.008960596037,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,0.0,0.0,-2090.950685,0.006528347198,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,0.0,1.0,-2090.907724,0.005793432369,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,0.0,1.0,-2090.926774,0.007498577493,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,1.0,1.0,-2090.905975,0.006701860353,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,1.0,1.0,-2090.930754,0.007627890595,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,0.0,0.0,-2090.938171,0.00878895363,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,0.0,1.0,0.0,-2090.938153,0.006735570101,,,,
ccoc,8,DMC,25,0.02,fm_lock,0.125,1.0,1.0,1.0,0.0,-2090.888287,0.008057347078,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,0.0,0.0,0.0,-2090.93271,0.002843596573,-2090.898838,0.007653047145,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,0.0,0.0,1.0,-2090.919298,0.005078451194,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,1.0,0.0,1.0,-2090.931774,0.004884753088,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,1.0,0.0,0.0,-2090.947957,0.00333757759,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,0.0,1.0,1.0,-2090.945001,0.00451845084,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,1.0,1.0,1.0,-2090.941524,0.005031099767,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,0.0,1.0,0.0,-2090.944475,0.00339385101,,,,
ccoc,8,DMC,25,0.02,flip,0.125,1.0,1.0,1.0,0.0,-2090.949505,0.003367418622,,,,


